SpaMHMM: Sparse Mixture of Hidden Markov Models for Graph Connected Entities

We propose a framework to model the distribution of sequential data coming from a set of entities connected in a graph with a known topology. The method is based on a mixture of shared hidden Markov models (HMMs), which are jointly trained in order to exploit the knowledge of the graph structure and in such a way that the obtained mixtures tend to be sparse. Experiments in different application domains demonstrate the effectiveness and versatility of the method.

==> figures/1hmm_roc.csv <==
fpr,tpr
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.322751322751322678e-01,2.857142857142856984e-01
1.322751322751322678e-01,2.857142857142856984e-01
1.322751322751322678e-01,2.857142857142856984e-01
1.322751322751322678e-01,2.857142857142856984e-01
1.322751322751322678e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.507936507936507853e-01,2.857142857142856984e-01
1.507936507936507853e-01,2.857142857142856984e-01
1.507936507936507853e-01,2.857142857142856984e-01
1.560846560846560760e-01,2.857142857142856984e-01
1.587301587301587213e-01,2.857142857142856984e-01
1.613756613756613667e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.666666666666666574e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.798941798941798842e-01,2.857142857142856984e-01
1.798941798941798842e-01,2.857142857142856984e-01
1.798941798941798842e-01,2.857142857142856984e-01
1.798941798941798842e-01,3.095238095238095344e-01
1.825396825396825295e-01,3.095238095238095344e-01
1.825396825396825295e-01,3.095238095238095344e-01
1.851851851851851749e-01,3.333333333333333148e-01
1.851851851851851749e-01,3.333333333333333148e-01
1.851851851851851749e-01,3.333333333333333148e-01
1.878306878306878203e-01,3.333333333333333148e-01
1.957671957671957563e-01,3.333333333333333148e-01
1.957671957671957563e-01,3.333333333333333148e-01
1.957671957671957563e-01,3.333333333333333148e-01
1.984126984126984017e-01,3.571428571428571508e-01
2.037037037037036924e-01,3.571428571428571508e-01
2.037037037037036924e-01,3.571428571428571508e-01
2.037037037037036924e-01,3.809523809523809312e-01
2.063492063492063378e-01,3.809523809523809312e-01
2.063492063492063378e-01,4.047619047619047672e-01
2.063492063492063378e-01,4.047619047619047672e-01
2.089947089947089831e-01,4.047619047619047672e-01
2.089947089947089831e-01,4.047619047619047672e-01
2.116402116402116285e-01,4.285714285714285476e-01
2.116402116402116285e-01,4.285714285714285476e-01
2.116402116402116285e-01,4.285714285714285476e-01
2.142857142857142738e-01,4.285714285714285476e-01
2.142857142857142738e-01,4.285714285714285476e-01
2.169312169312169192e-01,4.285714285714285476e-01
2.195767195767195645e-01,4.285714285714285476e-01
2.222222222222222099e-01,4.285714285714285476e-01
2.275132275132275006e-01,4.761904761904761640e-01
2.301587301587301460e-01,5.000000000000000000e-01
2.301587301587301460e-01,5.238095238095238360e-01
2.301587301587301460e-01,5.238095238095238360e-01
2.354497354497354367e-01,5.238095238095238360e-01
2.380952380952380820e-01,5.714285714285713969e-01
2.380952380952380820e-01,5.952380952380952328e-01
2.460317460317460181e-01,5.952380952380952328e-01
2.460317460317460181e-01,5.952380952380952328e-01
2.513227513227513366e-01,6.190476190476190688e-01
2.513227513227513366e-01,6.904761904761904656e-01
2.539682539682539542e-01,7.380952380952381375e-01
2.566137566137566273e-01,7.857142857142856984e-01
2.645502645502645356e-01,7.857142857142856984e-01
2.698412698412698263e-01,8.095238095238095344e-01
2.698412698412698263e-01,8.095238095238095344e-01
2.724867724867724994e-01,8.095238095238095344e-01
2.751322751322751170e-01,8.333333333333333703e-01
2.804232804232804077e-01,8.571428571428570953e-01
2.883597883597883715e-01,8.571428571428570953e-01
2.989417989417989530e-01,8.571428571428570953e-01
3.068783068783068613e-01,8.571428571428570953e-01
3.121693121693121520e-01,9.047619047619047672e-01
3.174603174603174427e-01,9.047619047619047672e-01
3.253968253968254065e-01,9.047619047619047672e-01
3.359788359788359879e-01,9.047619047619047672e-01
3.465608465608465694e-01,9.047619047619047672e-01
3.518518518518518601e-01,9.047619047619047672e-01
3.730158730158730229e-01,9.285714285714286031e-01
3.783068783068783136e-01,9.285714285714286031e-01
3.968253968253968034e-01,9.285714285714286031e-01
4.100529100529100579e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.285714285714285476e-01,9.761904761904761640e-01
4.365079365079365115e-01,9.761904761904761640e-01
4.470899470899470929e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.603174603174602919e-01,9.761904761904761640e-01
4.788359788359788372e-01,9.761904761904761640e-01
4.947089947089947093e-01,9.761904761904761640e-01
5.052910052910053462e-01,9.761904761904761640e-01
5.132275132275132545e-01,9.761904761904761640e-01
5.158730158730159276e-01,1.000000000000000000e+00
5.396825396825396526e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.793650793650794162e-01,1.000000000000000000e+00
6.084656084656084873e-01,1.000000000000000000e+00
6.190476190476190688e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.640211640211640676e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.904761904761904656e-01,1.000000000000000000e+00
6.984126984126983739e-01,1.000000000000000000e+00
7.142857142857143016e-01,1.000000000000000000e+00
7.407407407407406996e-01,1.000000000000000000e+00
7.566137566137566273e-01,1.000000000000000000e+00
7.804232804232804632e-01,1.000000000000000000e+00
7.962962962962962798e-01,1.000000000000000000e+00
8.174603174603174427e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.518518518518518601e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.941798941798941858e-01,1.000000000000000000e+00
9.100529100529100024e-01,1.000000000000000000e+00
9.232804232804232569e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.550264550264550012e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.735449735449734909e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00


==> figures/khmm_roc.csv <==
fpr,tpr
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,2.380952380952380820e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,4.761904761904761640e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,7.142857142857142461e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,9.523809523809523281e-02
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.190476190476190410e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.428571428571428492e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
2.645502645502645356e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
5.291005291005290712e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.666666666666666574e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
7.936507936507936067e-03,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,1.904761904761904656e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.058201058201058142e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.322751322751322678e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.587301587301587213e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.142857142857142738e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
1.851851851851851749e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.116402116402116285e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.380952380952380820e-01
2.380952380952380820e-02,2.619047619047619180e-01
2.380952380952380820e-02,2.619047619047619180e-01
2.380952380952380820e-02,2.619047619047619180e-01
2.380952380952380820e-02,2.619047619047619180e-01
2.380952380952380820e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.645502645502645356e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.619047619047619180e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.137566137566137503e-01,2.857142857142856984e-01
1.164021164021163957e-01,2.857142857142856984e-01
1.164021164021163957e-01,2.857142857142856984e-01
1.164021164021163957e-01,2.857142857142856984e-01
1.164021164021163957e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.190476190476190410e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.216931216931216864e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.243386243386243317e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.269841269841269771e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.296296296296296224e-01,2.857142857142856984e-01
1.322751322751322678e-01,2.857142857142856984e-01
1.322751322751322678e-01,2.857142857142856984e-01
1.322751322751322678e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.349206349206349131e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.375661375661375585e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.402116402116402039e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.428571428571428492e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.455026455026454946e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.481481481481481399e-01,2.857142857142856984e-01
1.507936507936507853e-01,2.857142857142856984e-01
1.507936507936507853e-01,2.857142857142856984e-01
1.507936507936507853e-01,2.857142857142856984e-01
1.507936507936507853e-01,2.857142857142856984e-01
1.534391534391534306e-01,2.857142857142856984e-01
1.534391534391534306e-01,2.857142857142856984e-01
1.534391534391534306e-01,2.857142857142856984e-01
1.534391534391534306e-01,2.857142857142856984e-01
1.534391534391534306e-01,2.857142857142856984e-01
1.560846560846560760e-01,2.857142857142856984e-01
1.560846560846560760e-01,2.857142857142856984e-01
1.613756613756613667e-01,2.857142857142856984e-01
1.613756613756613667e-01,2.857142857142856984e-01
1.613756613756613667e-01,2.857142857142856984e-01
1.613756613756613667e-01,2.857142857142856984e-01
1.613756613756613667e-01,2.857142857142856984e-01
1.613756613756613667e-01,2.857142857142856984e-01
1.613756613756613667e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.640211640211640121e-01,2.857142857142856984e-01
1.666666666666666574e-01,2.857142857142856984e-01
1.666666666666666574e-01,2.857142857142856984e-01
1.666666666666666574e-01,2.857142857142856984e-01
1.666666666666666574e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.693121693121693028e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.719576719576719481e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.746031746031745935e-01,2.857142857142856984e-01
1.772486772486772388e-01,2.857142857142856984e-01
1.772486772486772388e-01,2.857142857142856984e-01
1.772486772486772388e-01,2.857142857142856984e-01
1.798941798941798842e-01,2.857142857142856984e-01
1.798941798941798842e-01,2.857142857142856984e-01
1.798941798941798842e-01,2.857142857142856984e-01
1.798941798941798842e-01,2.857142857142856984e-01
1.798941798941798842e-01,2.857142857142856984e-01
1.825396825396825295e-01,2.857142857142856984e-01
1.825396825396825295e-01,2.857142857142856984e-01
1.825396825396825295e-01,2.857142857142856984e-01
1.825396825396825295e-01,2.857142857142856984e-01
1.825396825396825295e-01,2.857142857142856984e-01
1.825396825396825295e-01,2.857142857142856984e-01
1.825396825396825295e-01,2.857142857142856984e-01
1.851851851851851749e-01,2.857142857142856984e-01
1.878306878306878203e-01,2.857142857142856984e-01
1.878306878306878203e-01,2.857142857142856984e-01
1.878306878306878203e-01,2.857142857142856984e-01
1.878306878306878203e-01,2.857142857142856984e-01
1.878306878306878203e-01,2.857142857142856984e-01
1.904761904761904656e-01,2.857142857142856984e-01
1.904761904761904656e-01,2.857142857142856984e-01
1.904761904761904656e-01,2.857142857142856984e-01
1.904761904761904656e-01,2.857142857142856984e-01
1.904761904761904656e-01,2.857142857142856984e-01
1.904761904761904656e-01,2.857142857142856984e-01
1.904761904761904656e-01,2.857142857142856984e-01
1.931216931216931110e-01,2.857142857142856984e-01
1.957671957671957563e-01,2.857142857142856984e-01
1.957671957671957563e-01,2.857142857142856984e-01
1.957671957671957563e-01,2.857142857142856984e-01
1.957671957671957563e-01,2.857142857142856984e-01
1.957671957671957563e-01,2.857142857142856984e-01
1.957671957671957563e-01,2.857142857142856984e-01
1.957671957671957563e-01,2.857142857142856984e-01
1.984126984126984017e-01,2.857142857142856984e-01
1.984126984126984017e-01,2.857142857142856984e-01
1.984126984126984017e-01,2.857142857142856984e-01
2.010582010582010470e-01,2.857142857142856984e-01
2.010582010582010470e-01,2.857142857142856984e-01
2.010582010582010470e-01,2.857142857142856984e-01
2.010582010582010470e-01,2.857142857142856984e-01
2.010582010582010470e-01,2.857142857142856984e-01
2.037037037037036924e-01,2.857142857142856984e-01
2.037037037037036924e-01,2.857142857142856984e-01
2.089947089947089831e-01,2.857142857142856984e-01
2.089947089947089831e-01,2.857142857142856984e-01
2.089947089947089831e-01,2.857142857142856984e-01
2.116402116402116285e-01,2.857142857142856984e-01
2.116402116402116285e-01,2.857142857142856984e-01
2.116402116402116285e-01,2.857142857142856984e-01
2.116402116402116285e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.142857142857142738e-01,2.857142857142856984e-01
2.169312169312169192e-01,2.857142857142856984e-01
2.169312169312169192e-01,2.857142857142856984e-01
2.169312169312169192e-01,3.095238095238095344e-01
2.169312169312169192e-01,3.095238095238095344e-01
2.169312169312169192e-01,3.095238095238095344e-01
2.195767195767195645e-01,3.095238095238095344e-01
2.195767195767195645e-01,3.095238095238095344e-01
2.222222222222222099e-01,3.095238095238095344e-01
2.222222222222222099e-01,3.095238095238095344e-01
2.222222222222222099e-01,3.095238095238095344e-01
2.222222222222222099e-01,3.095238095238095344e-01
2.248677248677248552e-01,3.095238095238095344e-01
2.275132275132275006e-01,3.333333333333333148e-01
2.301587301587301460e-01,3.333333333333333148e-01
2.301587301587301460e-01,3.333333333333333148e-01
2.301587301587301460e-01,3.333333333333333148e-01
2.328042328042327913e-01,3.571428571428571508e-01
2.354497354497354367e-01,3.571428571428571508e-01
2.354497354497354367e-01,3.571428571428571508e-01
2.433862433862433727e-01,3.809523809523809312e-01
2.486772486772486634e-01,4.047619047619047672e-01
2.486772486772486634e-01,4.047619047619047672e-01
2.486772486772486634e-01,4.047619047619047672e-01
2.486772486772486634e-01,4.047619047619047672e-01
2.486772486772486634e-01,4.285714285714285476e-01
2.486772486772486634e-01,4.285714285714285476e-01
2.486772486772486634e-01,4.285714285714285476e-01
2.486772486772486634e-01,4.285714285714285476e-01
2.486772486772486634e-01,4.761904761904761640e-01
2.513227513227513366e-01,5.000000000000000000e-01
2.566137566137566273e-01,5.238095238095238360e-01
2.592592592592592449e-01,5.476190476190476719e-01
2.619047619047619180e-01,5.476190476190476719e-01
2.645502645502645356e-01,5.476190476190476719e-01
2.671957671957672087e-01,5.952380952380952328e-01
2.671957671957672087e-01,6.190476190476190688e-01
2.671957671957672087e-01,6.190476190476190688e-01
2.698412698412698263e-01,6.190476190476190688e-01
2.777777777777777901e-01,6.666666666666666297e-01
2.830687830687830808e-01,7.142857142857143016e-01
2.830687830687830808e-01,7.142857142857143016e-01
2.830687830687830808e-01,7.142857142857143016e-01
2.857142857142856984e-01,7.142857142857143016e-01
2.883597883597883715e-01,7.142857142857143016e-01
2.883597883597883715e-01,7.142857142857143016e-01
2.936507936507936622e-01,7.619047619047618625e-01
2.989417989417989530e-01,7.619047619047618625e-01
3.068783068783068613e-01,7.857142857142856984e-01
3.068783068783068613e-01,8.095238095238095344e-01
3.068783068783068613e-01,8.095238095238095344e-01
3.174603174603174427e-01,8.333333333333333703e-01
3.280423280423280241e-01,8.571428571428570953e-01
3.306878306878306972e-01,8.809523809523809312e-01
3.386243386243386055e-01,8.809523809523809312e-01
3.544973544973544777e-01,9.047619047619047672e-01
3.650793650793650591e-01,9.047619047619047672e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.888888888888888951e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.761904761904761640e-01
4.232804232804232569e-01,9.761904761904761640e-01
4.285714285714285476e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.470899470899470929e-01,9.761904761904761640e-01
4.523809523809523836e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.708994708994708733e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.947089947089947093e-01,9.761904761904761640e-01
5.052910052910053462e-01,9.761904761904761640e-01
5.317460317460317443e-01,9.761904761904761640e-01
5.608465608465608154e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.952380952380952328e-01,1.000000000000000000e+00
6.190476190476190688e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.587301587301587213e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.878306878306877925e-01,1.000000000000000000e+00
7.142857142857143016e-01,1.000000000000000000e+00
7.486772486772487190e-01,1.000000000000000000e+00
7.671957671957672087e-01,1.000000000000000000e+00
7.962962962962962798e-01,1.000000000000000000e+00
8.068783068783068613e-01,1.000000000000000000e+00
8.359788359788359324e-01,1.000000000000000000e+00
8.597883597883597684e-01,1.000000000000000000e+00
8.677248677248676767e-01,1.000000000000000000e+00
8.915343915343915127e-01,1.000000000000000000e+00
9.021164021164020941e-01,1.000000000000000000e+00
9.126984126984126755e-01,1.000000000000000000e+00
9.365079365079365115e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.603174603174603474e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00


==> figures/mhmm_roc.csv <==
fpr,tpr
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.322751322751322678e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
7.936507936507936067e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.201058201058200603e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.465608465608465139e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.730158730158729674e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
8.994708994708994210e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.259259259259258745e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.523809523809523281e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
9.788359788359787816e-02,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.005291005291005235e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.031746031746031689e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.058201058201058142e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.084656084656084596e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,2.857142857142856984e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.190476190476190410e-01,3.095238095238095344e-01
1.190476190476190410e-01,3.095238095238095344e-01
1.190476190476190410e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.216931216931216864e-01,3.095238095238095344e-01
1.243386243386243317e-01,3.095238095238095344e-01
1.243386243386243317e-01,3.095238095238095344e-01
1.243386243386243317e-01,3.095238095238095344e-01
1.243386243386243317e-01,3.095238095238095344e-01
1.243386243386243317e-01,3.095238095238095344e-01
1.243386243386243317e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.095238095238095344e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.296296296296296224e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.349206349206349131e-01,3.571428571428571508e-01
1.349206349206349131e-01,3.571428571428571508e-01
1.349206349206349131e-01,3.571428571428571508e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.349206349206349131e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.402116402116402039e-01,3.809523809523809312e-01
1.402116402116402039e-01,3.809523809523809312e-01
1.402116402116402039e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.587301587301587213e-01,3.809523809523809312e-01
1.613756613756613667e-01,3.809523809523809312e-01
1.613756613756613667e-01,3.809523809523809312e-01
1.613756613756613667e-01,3.809523809523809312e-01
1.613756613756613667e-01,3.809523809523809312e-01
1.613756613756613667e-01,3.809523809523809312e-01
1.613756613756613667e-01,4.047619047619047672e-01
1.613756613756613667e-01,4.047619047619047672e-01
1.613756613756613667e-01,4.047619047619047672e-01
1.613756613756613667e-01,4.047619047619047672e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.523809523809523836e-01
1.613756613756613667e-01,4.523809523809523836e-01
1.613756613756613667e-01,4.523809523809523836e-01
1.613756613756613667e-01,4.523809523809523836e-01
1.613756613756613667e-01,4.523809523809523836e-01
1.613756613756613667e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.523809523809523836e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,4.761904761904761640e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.825396825396825295e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.851851851851851749e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.238095238095238360e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.878306878306878203e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.476190476190476719e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.904761904761904656e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.931216931216931110e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.957671957671957563e-01,6.428571428571429047e-01
1.984126984126984017e-01,6.428571428571429047e-01
1.984126984126984017e-01,6.666666666666666297e-01
1.984126984126984017e-01,6.666666666666666297e-01
1.984126984126984017e-01,6.666666666666666297e-01
1.984126984126984017e-01,6.666666666666666297e-01
1.984126984126984017e-01,6.666666666666666297e-01
1.984126984126984017e-01,6.904761904761904656e-01
1.984126984126984017e-01,6.904761904761904656e-01
1.984126984126984017e-01,6.904761904761904656e-01
1.984126984126984017e-01,6.904761904761904656e-01
2.010582010582010470e-01,6.904761904761904656e-01
2.010582010582010470e-01,6.904761904761904656e-01
2.010582010582010470e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.037037037037036924e-01,6.904761904761904656e-01
2.063492063492063378e-01,6.904761904761904656e-01
2.063492063492063378e-01,6.904761904761904656e-01
2.063492063492063378e-01,6.904761904761904656e-01
2.063492063492063378e-01,6.904761904761904656e-01
2.063492063492063378e-01,6.904761904761904656e-01
2.063492063492063378e-01,6.904761904761904656e-01
2.063492063492063378e-01,6.904761904761904656e-01
2.063492063492063378e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,6.904761904761904656e-01
2.089947089947089831e-01,7.142857142857143016e-01
2.089947089947089831e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.116402116402116285e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.142857142857143016e-01
2.142857142857142738e-01,7.380952380952381375e-01
2.142857142857142738e-01,7.619047619047618625e-01
2.142857142857142738e-01,7.619047619047618625e-01
2.142857142857142738e-01,7.619047619047618625e-01
2.142857142857142738e-01,7.619047619047618625e-01
2.142857142857142738e-01,7.619047619047618625e-01
2.142857142857142738e-01,7.619047619047618625e-01
2.169312169312169192e-01,7.619047619047618625e-01
2.169312169312169192e-01,7.619047619047618625e-01
2.169312169312169192e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.195767195767195645e-01,7.619047619047618625e-01
2.222222222222222099e-01,7.619047619047618625e-01
2.222222222222222099e-01,7.619047619047618625e-01
2.222222222222222099e-01,7.619047619047618625e-01
2.222222222222222099e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.248677248677248552e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.275132275132275006e-01,7.619047619047618625e-01
2.301587301587301460e-01,7.619047619047618625e-01
2.301587301587301460e-01,7.619047619047618625e-01
2.301587301587301460e-01,7.619047619047618625e-01
2.301587301587301460e-01,7.619047619047618625e-01
2.301587301587301460e-01,7.619047619047618625e-01
2.301587301587301460e-01,7.619047619047618625e-01
2.301587301587301460e-01,7.619047619047618625e-01
2.301587301587301460e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.619047619047618625e-01
2.328042328042327913e-01,7.857142857142856984e-01
2.328042328042327913e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,8.095238095238095344e-01
2.380952380952380820e-01,8.095238095238095344e-01
2.407407407407407274e-01,8.095238095238095344e-01
2.407407407407407274e-01,8.095238095238095344e-01
2.407407407407407274e-01,8.095238095238095344e-01
2.407407407407407274e-01,8.095238095238095344e-01
2.407407407407407274e-01,8.095238095238095344e-01
2.407407407407407274e-01,8.095238095238095344e-01
2.407407407407407274e-01,8.095238095238095344e-01
2.407407407407407274e-01,8.095238095238095344e-01
2.433862433862433727e-01,8.095238095238095344e-01
2.433862433862433727e-01,8.095238095238095344e-01
2.433862433862433727e-01,8.333333333333333703e-01
2.433862433862433727e-01,8.333333333333333703e-01
2.433862433862433727e-01,8.333333333333333703e-01
2.433862433862433727e-01,8.333333333333333703e-01
2.433862433862433727e-01,8.333333333333333703e-01
2.433862433862433727e-01,8.333333333333333703e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.433862433862433727e-01,8.571428571428570953e-01
2.486772486772486634e-01,8.571428571428570953e-01
2.486772486772486634e-01,8.571428571428570953e-01
2.486772486772486634e-01,8.809523809523809312e-01
2.486772486772486634e-01,8.809523809523809312e-01
2.486772486772486634e-01,8.809523809523809312e-01
2.486772486772486634e-01,8.809523809523809312e-01
2.486772486772486634e-01,8.809523809523809312e-01
2.486772486772486634e-01,8.809523809523809312e-01
2.486772486772486634e-01,8.809523809523809312e-01
2.486772486772486634e-01,8.809523809523809312e-01
2.513227513227513366e-01,8.809523809523809312e-01
2.513227513227513366e-01,8.809523809523809312e-01
2.513227513227513366e-01,8.809523809523809312e-01
2.513227513227513366e-01,8.809523809523809312e-01
2.513227513227513366e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.539682539682539542e-01,8.809523809523809312e-01
2.566137566137566273e-01,8.809523809523809312e-01
2.566137566137566273e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.592592592592592449e-01,8.809523809523809312e-01
2.619047619047619180e-01,8.809523809523809312e-01
2.619047619047619180e-01,8.809523809523809312e-01
2.619047619047619180e-01,8.809523809523809312e-01
2.619047619047619180e-01,8.809523809523809312e-01
2.619047619047619180e-01,8.809523809523809312e-01
2.619047619047619180e-01,8.809523809523809312e-01
2.619047619047619180e-01,8.809523809523809312e-01
2.619047619047619180e-01,8.809523809523809312e-01
2.645502645502645356e-01,8.809523809523809312e-01
2.698412698412698263e-01,8.809523809523809312e-01
2.698412698412698263e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.751322751322751170e-01,8.809523809523809312e-01
2.751322751322751170e-01,8.809523809523809312e-01
2.751322751322751170e-01,8.809523809523809312e-01
2.751322751322751170e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.804232804232804077e-01,8.809523809523809312e-01
2.804232804232804077e-01,8.809523809523809312e-01
2.804232804232804077e-01,8.809523809523809312e-01
2.804232804232804077e-01,8.809523809523809312e-01
2.804232804232804077e-01,8.809523809523809312e-01
2.804232804232804077e-01,8.809523809523809312e-01
2.830687830687830808e-01,8.809523809523809312e-01
2.830687830687830808e-01,8.809523809523809312e-01
2.830687830687830808e-01,8.809523809523809312e-01
2.830687830687830808e-01,8.809523809523809312e-01
2.830687830687830808e-01,8.809523809523809312e-01
2.830687830687830808e-01,8.809523809523809312e-01
2.857142857142856984e-01,8.809523809523809312e-01
2.857142857142856984e-01,8.809523809523809312e-01
2.857142857142856984e-01,8.809523809523809312e-01
2.857142857142856984e-01,8.809523809523809312e-01
2.857142857142856984e-01,8.809523809523809312e-01
2.857142857142856984e-01,8.809523809523809312e-01
2.857142857142856984e-01,8.809523809523809312e-01
2.910052910052909891e-01,8.809523809523809312e-01
2.910052910052909891e-01,8.809523809523809312e-01
2.936507936507936622e-01,8.809523809523809312e-01
2.962962962962962798e-01,8.809523809523809312e-01
2.962962962962962798e-01,8.809523809523809312e-01
2.962962962962962798e-01,8.809523809523809312e-01
2.962962962962962798e-01,8.809523809523809312e-01
2.962962962962962798e-01,8.809523809523809312e-01
2.962962962962962798e-01,8.809523809523809312e-01
2.962962962962962798e-01,8.809523809523809312e-01
2.962962962962962798e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
2.989417989417989530e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.015873015873015706e-01,9.047619047619047672e-01
3.042328042328042437e-01,9.285714285714286031e-01
3.042328042328042437e-01,9.285714285714286031e-01
3.042328042328042437e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.068783068783068613e-01,9.285714285714286031e-01
3.095238095238095344e-01,9.285714285714286031e-01
3.095238095238095344e-01,9.285714285714286031e-01
3.095238095238095344e-01,9.285714285714286031e-01
3.095238095238095344e-01,9.285714285714286031e-01
3.095238095238095344e-01,9.285714285714286031e-01
3.095238095238095344e-01,9.285714285714286031e-01
3.095238095238095344e-01,9.285714285714286031e-01
3.095238095238095344e-01,9.285714285714286031e-01
3.121693121693121520e-01,9.285714285714286031e-01
3.148148148148148251e-01,9.285714285714286031e-01
3.148148148148148251e-01,9.285714285714286031e-01
3.148148148148148251e-01,9.285714285714286031e-01
3.148148148148148251e-01,9.285714285714286031e-01
3.148148148148148251e-01,9.285714285714286031e-01
3.148148148148148251e-01,9.285714285714286031e-01
3.174603174603174427e-01,9.285714285714286031e-01
3.174603174603174427e-01,9.285714285714286031e-01
3.201058201058201158e-01,9.285714285714286031e-01
3.201058201058201158e-01,9.285714285714286031e-01
3.201058201058201158e-01,9.285714285714286031e-01
3.227513227513227334e-01,9.285714285714286031e-01
3.227513227513227334e-01,9.285714285714286031e-01
3.227513227513227334e-01,9.285714285714286031e-01
3.227513227513227334e-01,9.285714285714286031e-01
3.227513227513227334e-01,9.285714285714286031e-01
3.253968253968254065e-01,9.285714285714286031e-01
3.306878306878306972e-01,9.285714285714286031e-01
3.306878306878306972e-01,9.285714285714286031e-01
3.306878306878306972e-01,9.285714285714286031e-01
3.306878306878306972e-01,9.285714285714286031e-01
3.333333333333333148e-01,9.285714285714286031e-01
3.333333333333333148e-01,9.285714285714286031e-01
3.359788359788359879e-01,9.285714285714286031e-01
3.359788359788359879e-01,9.285714285714286031e-01
3.359788359788359879e-01,9.285714285714286031e-01
3.359788359788359879e-01,9.285714285714286031e-01
3.359788359788359879e-01,9.285714285714286031e-01
3.386243386243386055e-01,9.285714285714286031e-01
3.386243386243386055e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.439153439153438963e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.465608465608465694e-01,9.285714285714286031e-01
3.492063492063491870e-01,9.285714285714286031e-01
3.492063492063491870e-01,9.285714285714286031e-01
3.492063492063491870e-01,9.285714285714286031e-01
3.518518518518518601e-01,9.285714285714286031e-01
3.518518518518518601e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.544973544973544777e-01,9.285714285714286031e-01
3.571428571428571508e-01,9.285714285714286031e-01
3.597883597883597684e-01,9.285714285714286031e-01
3.597883597883597684e-01,9.285714285714286031e-01
3.597883597883597684e-01,9.285714285714286031e-01
3.597883597883597684e-01,9.285714285714286031e-01
3.597883597883597684e-01,9.285714285714286031e-01
3.597883597883597684e-01,9.285714285714286031e-01
3.597883597883597684e-01,9.285714285714286031e-01
3.624338624338624415e-01,9.285714285714286031e-01
3.650793650793650591e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.677248677248677322e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.703703703703703498e-01,9.285714285714286031e-01
3.730158730158730229e-01,9.285714285714286031e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.730158730158730229e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.783068783068783136e-01,9.523809523809523281e-01
3.783068783068783136e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.809523809523809312e-01,9.523809523809523281e-01
3.835978835978836043e-01,9.523809523809523281e-01
3.835978835978836043e-01,9.523809523809523281e-01
3.862433862433862219e-01,9.523809523809523281e-01
3.888888888888888951e-01,9.523809523809523281e-01
3.888888888888888951e-01,9.523809523809523281e-01
3.888888888888888951e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.968253968253968034e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
4.021164021164020941e-01,9.523809523809523281e-01
4.047619047619047672e-01,9.523809523809523281e-01
4.047619047619047672e-01,9.523809523809523281e-01
4.047619047619047672e-01,9.523809523809523281e-01
4.047619047619047672e-01,9.523809523809523281e-01
4.047619047619047672e-01,9.523809523809523281e-01
4.047619047619047672e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.179894179894179662e-01,9.523809523809523281e-01
4.179894179894179662e-01,9.523809523809523281e-01
4.179894179894179662e-01,9.761904761904761640e-01
4.206349206349206393e-01,9.761904761904761640e-01
4.206349206349206393e-01,9.761904761904761640e-01
4.206349206349206393e-01,9.761904761904761640e-01
4.206349206349206393e-01,9.761904761904761640e-01
4.232804232804232569e-01,9.761904761904761640e-01
4.232804232804232569e-01,9.761904761904761640e-01
4.232804232804232569e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.259259259259259300e-01,9.761904761904761640e-01
4.285714285714285476e-01,9.761904761904761640e-01
4.285714285714285476e-01,9.761904761904761640e-01
4.312169312169312207e-01,9.761904761904761640e-01
4.312169312169312207e-01,9.761904761904761640e-01
4.312169312169312207e-01,9.761904761904761640e-01
4.338624338624338383e-01,9.761904761904761640e-01
4.338624338624338383e-01,9.761904761904761640e-01
4.338624338624338383e-01,9.761904761904761640e-01
4.338624338624338383e-01,9.761904761904761640e-01
4.338624338624338383e-01,9.761904761904761640e-01
4.338624338624338383e-01,9.761904761904761640e-01
4.365079365079365115e-01,9.761904761904761640e-01
4.365079365079365115e-01,9.761904761904761640e-01
4.365079365079365115e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.391534391534391291e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.417989417989418022e-01,9.761904761904761640e-01
4.444444444444444198e-01,9.761904761904761640e-01
4.470899470899470929e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.497354497354497105e-01,9.761904761904761640e-01
4.523809523809523836e-01,9.761904761904761640e-01
4.523809523809523836e-01,9.761904761904761640e-01
4.523809523809523836e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,9.761904761904761640e-01
4.550264550264550012e-01,1.000000000000000000e+00
4.550264550264550012e-01,1.000000000000000000e+00
4.550264550264550012e-01,1.000000000000000000e+00
4.550264550264550012e-01,1.000000000000000000e+00
4.550264550264550012e-01,1.000000000000000000e+00
4.550264550264550012e-01,1.000000000000000000e+00
4.576719576719576743e-01,1.000000000000000000e+00
4.576719576719576743e-01,1.000000000000000000e+00
4.603174603174602919e-01,1.000000000000000000e+00
4.603174603174602919e-01,1.000000000000000000e+00
4.603174603174602919e-01,1.000000000000000000e+00
4.603174603174602919e-01,1.000000000000000000e+00
4.603174603174602919e-01,1.000000000000000000e+00
4.603174603174602919e-01,1.000000000000000000e+00
4.656084656084655826e-01,1.000000000000000000e+00
4.656084656084655826e-01,1.000000000000000000e+00
4.656084656084655826e-01,1.000000000000000000e+00
4.682539682539682557e-01,1.000000000000000000e+00
4.708994708994708733e-01,1.000000000000000000e+00
4.708994708994708733e-01,1.000000000000000000e+00
4.708994708994708733e-01,1.000000000000000000e+00
4.708994708994708733e-01,1.000000000000000000e+00
4.708994708994708733e-01,1.000000000000000000e+00
4.708994708994708733e-01,1.000000000000000000e+00
4.735449735449735464e-01,1.000000000000000000e+00
4.735449735449735464e-01,1.000000000000000000e+00
4.735449735449735464e-01,1.000000000000000000e+00
4.735449735449735464e-01,1.000000000000000000e+00
4.761904761904761640e-01,1.000000000000000000e+00
4.761904761904761640e-01,1.000000000000000000e+00
4.761904761904761640e-01,1.000000000000000000e+00
4.761904761904761640e-01,1.000000000000000000e+00
4.761904761904761640e-01,1.000000000000000000e+00
4.788359788359788372e-01,1.000000000000000000e+00
4.788359788359788372e-01,1.000000000000000000e+00
4.788359788359788372e-01,1.000000000000000000e+00
4.788359788359788372e-01,1.000000000000000000e+00
4.788359788359788372e-01,1.000000000000000000e+00
4.788359788359788372e-01,1.000000000000000000e+00
4.788359788359788372e-01,1.000000000000000000e+00
4.841269841269841279e-01,1.000000000000000000e+00
4.867724867724867455e-01,1.000000000000000000e+00
4.894179894179894186e-01,1.000000000000000000e+00
4.894179894179894186e-01,1.000000000000000000e+00
4.894179894179894186e-01,1.000000000000000000e+00
4.920634920634920362e-01,1.000000000000000000e+00
4.920634920634920362e-01,1.000000000000000000e+00
4.920634920634920362e-01,1.000000000000000000e+00
4.920634920634920362e-01,1.000000000000000000e+00
4.920634920634920362e-01,1.000000000000000000e+00
4.920634920634920362e-01,1.000000000000000000e+00
4.920634920634920362e-01,1.000000000000000000e+00
4.920634920634920362e-01,1.000000000000000000e+00
4.947089947089947093e-01,1.000000000000000000e+00
4.947089947089947093e-01,1.000000000000000000e+00
4.947089947089947093e-01,1.000000000000000000e+00
4.947089947089947093e-01,1.000000000000000000e+00
4.947089947089947093e-01,1.000000000000000000e+00
4.947089947089947093e-01,1.000000000000000000e+00
4.947089947089947093e-01,1.000000000000000000e+00
4.947089947089947093e-01,1.000000000000000000e+00
4.973544973544973269e-01,1.000000000000000000e+00
5.000000000000000000e-01,1.000000000000000000e+00
5.000000000000000000e-01,1.000000000000000000e+00
5.000000000000000000e-01,1.000000000000000000e+00
5.000000000000000000e-01,1.000000000000000000e+00
5.000000000000000000e-01,1.000000000000000000e+00
5.052910052910053462e-01,1.000000000000000000e+00
5.052910052910053462e-01,1.000000000000000000e+00
5.079365079365079083e-01,1.000000000000000000e+00
5.105820105820105814e-01,1.000000000000000000e+00
5.105820105820105814e-01,1.000000000000000000e+00
5.105820105820105814e-01,1.000000000000000000e+00
5.105820105820105814e-01,1.000000000000000000e+00
5.158730158730159276e-01,1.000000000000000000e+00
5.158730158730159276e-01,1.000000000000000000e+00
5.158730158730159276e-01,1.000000000000000000e+00
5.185185185185184897e-01,1.000000000000000000e+00
5.185185185185184897e-01,1.000000000000000000e+00
5.185185185185184897e-01,1.000000000000000000e+00
5.185185185185184897e-01,1.000000000000000000e+00
5.185185185185184897e-01,1.000000000000000000e+00
5.238095238095238360e-01,1.000000000000000000e+00
5.238095238095238360e-01,1.000000000000000000e+00
5.238095238095238360e-01,1.000000000000000000e+00
5.238095238095238360e-01,1.000000000000000000e+00
5.238095238095238360e-01,1.000000000000000000e+00
5.264550264550265091e-01,1.000000000000000000e+00
5.264550264550265091e-01,1.000000000000000000e+00
5.264550264550265091e-01,1.000000000000000000e+00
5.291005291005290712e-01,1.000000000000000000e+00
5.291005291005290712e-01,1.000000000000000000e+00
5.291005291005290712e-01,1.000000000000000000e+00
5.291005291005290712e-01,1.000000000000000000e+00
5.343915343915344174e-01,1.000000000000000000e+00
5.343915343915344174e-01,1.000000000000000000e+00
5.343915343915344174e-01,1.000000000000000000e+00
5.343915343915344174e-01,1.000000000000000000e+00
5.343915343915344174e-01,1.000000000000000000e+00
5.343915343915344174e-01,1.000000000000000000e+00
5.343915343915344174e-01,1.000000000000000000e+00
5.370370370370370905e-01,1.000000000000000000e+00
5.396825396825396526e-01,1.000000000000000000e+00
5.423280423280423257e-01,1.000000000000000000e+00
5.423280423280423257e-01,1.000000000000000000e+00
5.449735449735449988e-01,1.000000000000000000e+00
5.476190476190476719e-01,1.000000000000000000e+00
5.476190476190476719e-01,1.000000000000000000e+00
5.502645502645502340e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.529100529100529071e-01,1.000000000000000000e+00
5.555555555555555802e-01,1.000000000000000000e+00
5.555555555555555802e-01,1.000000000000000000e+00
5.582010582010582533e-01,1.000000000000000000e+00
5.582010582010582533e-01,1.000000000000000000e+00
5.582010582010582533e-01,1.000000000000000000e+00
5.582010582010582533e-01,1.000000000000000000e+00
5.608465608465608154e-01,1.000000000000000000e+00
5.608465608465608154e-01,1.000000000000000000e+00
5.634920634920634885e-01,1.000000000000000000e+00
5.634920634920634885e-01,1.000000000000000000e+00
5.687830687830688348e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.793650793650794162e-01,1.000000000000000000e+00
5.793650793650794162e-01,1.000000000000000000e+00
5.820105820105819783e-01,1.000000000000000000e+00
5.846560846560846514e-01,1.000000000000000000e+00
5.873015873015873245e-01,1.000000000000000000e+00
5.925925925925925597e-01,1.000000000000000000e+00
5.925925925925925597e-01,1.000000000000000000e+00
5.925925925925925597e-01,1.000000000000000000e+00
5.952380952380952328e-01,1.000000000000000000e+00
5.978835978835979059e-01,1.000000000000000000e+00
6.005291005291005790e-01,1.000000000000000000e+00
6.005291005291005790e-01,1.000000000000000000e+00
6.005291005291005790e-01,1.000000000000000000e+00
6.005291005291005790e-01,1.000000000000000000e+00
6.005291005291005790e-01,1.000000000000000000e+00
6.031746031746031411e-01,1.000000000000000000e+00
6.031746031746031411e-01,1.000000000000000000e+00
6.031746031746031411e-01,1.000000000000000000e+00
6.031746031746031411e-01,1.000000000000000000e+00
6.058201058201058142e-01,1.000000000000000000e+00
6.058201058201058142e-01,1.000000000000000000e+00
6.084656084656084873e-01,1.000000000000000000e+00
6.084656084656084873e-01,1.000000000000000000e+00
6.084656084656084873e-01,1.000000000000000000e+00
6.111111111111111605e-01,1.000000000000000000e+00
6.111111111111111605e-01,1.000000000000000000e+00
6.137566137566137225e-01,1.000000000000000000e+00
6.137566137566137225e-01,1.000000000000000000e+00
6.137566137566137225e-01,1.000000000000000000e+00
6.164021164021163957e-01,1.000000000000000000e+00
6.164021164021163957e-01,1.000000000000000000e+00
6.164021164021163957e-01,1.000000000000000000e+00
6.190476190476190688e-01,1.000000000000000000e+00
6.190476190476190688e-01,1.000000000000000000e+00
6.216931216931217419e-01,1.000000000000000000e+00
6.216931216931217419e-01,1.000000000000000000e+00
6.269841269841269771e-01,1.000000000000000000e+00
6.269841269841269771e-01,1.000000000000000000e+00
6.269841269841269771e-01,1.000000000000000000e+00
6.296296296296296502e-01,1.000000000000000000e+00
6.322751322751323233e-01,1.000000000000000000e+00
6.322751322751323233e-01,1.000000000000000000e+00
6.322751322751323233e-01,1.000000000000000000e+00
6.349206349206348854e-01,1.000000000000000000e+00
6.349206349206348854e-01,1.000000000000000000e+00
6.375661375661375585e-01,1.000000000000000000e+00
6.402116402116402316e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.560846560846560482e-01,1.000000000000000000e+00
6.560846560846560482e-01,1.000000000000000000e+00
6.587301587301587213e-01,1.000000000000000000e+00
6.587301587301587213e-01,1.000000000000000000e+00
6.640211640211640676e-01,1.000000000000000000e+00
6.640211640211640676e-01,1.000000000000000000e+00
6.640211640211640676e-01,1.000000000000000000e+00
6.666666666666666297e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.772486772486772111e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.798941798941798842e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.851851851851852304e-01,1.000000000000000000e+00
6.851851851851852304e-01,1.000000000000000000e+00
6.878306878306877925e-01,1.000000000000000000e+00
6.878306878306877925e-01,1.000000000000000000e+00
6.878306878306877925e-01,1.000000000000000000e+00
6.878306878306877925e-01,1.000000000000000000e+00
6.878306878306877925e-01,1.000000000000000000e+00
6.931216931216931387e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.984126984126983739e-01,1.000000000000000000e+00
7.037037037037037202e-01,1.000000000000000000e+00
7.037037037037037202e-01,1.000000000000000000e+00
7.037037037037037202e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.089947089947089554e-01,1.000000000000000000e+00
7.089947089947089554e-01,1.000000000000000000e+00
7.089947089947089554e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.142857142857143016e-01,1.000000000000000000e+00
7.142857142857143016e-01,1.000000000000000000e+00
7.142857142857143016e-01,1.000000000000000000e+00
7.169312169312169747e-01,1.000000000000000000e+00
7.169312169312169747e-01,1.000000000000000000e+00
7.195767195767195368e-01,1.000000000000000000e+00
7.195767195767195368e-01,1.000000000000000000e+00
7.222222222222222099e-01,1.000000000000000000e+00
7.222222222222222099e-01,1.000000000000000000e+00
7.222222222222222099e-01,1.000000000000000000e+00
7.248677248677248830e-01,1.000000000000000000e+00
7.275132275132275561e-01,1.000000000000000000e+00
7.275132275132275561e-01,1.000000000000000000e+00
7.275132275132275561e-01,1.000000000000000000e+00
7.275132275132275561e-01,1.000000000000000000e+00
7.301587301587301182e-01,1.000000000000000000e+00
7.301587301587301182e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.354497354497354644e-01,1.000000000000000000e+00
7.354497354497354644e-01,1.000000000000000000e+00
7.354497354497354644e-01,1.000000000000000000e+00
7.380952380952381375e-01,1.000000000000000000e+00
7.380952380952381375e-01,1.000000000000000000e+00
7.380952380952381375e-01,1.000000000000000000e+00
7.407407407407406996e-01,1.000000000000000000e+00
7.407407407407406996e-01,1.000000000000000000e+00
7.407407407407406996e-01,1.000000000000000000e+00
7.407407407407406996e-01,1.000000000000000000e+00
7.407407407407406996e-01,1.000000000000000000e+00
7.433862433862433727e-01,1.000000000000000000e+00
7.433862433862433727e-01,1.000000000000000000e+00
7.460317460317460458e-01,1.000000000000000000e+00
7.486772486772487190e-01,1.000000000000000000e+00
7.513227513227512810e-01,1.000000000000000000e+00
7.513227513227512810e-01,1.000000000000000000e+00
7.513227513227512810e-01,1.000000000000000000e+00
7.513227513227512810e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.566137566137566273e-01,1.000000000000000000e+00
7.592592592592593004e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.645502645502645356e-01,1.000000000000000000e+00
7.671957671957672087e-01,1.000000000000000000e+00
7.671957671957672087e-01,1.000000000000000000e+00
7.671957671957672087e-01,1.000000000000000000e+00
7.671957671957672087e-01,1.000000000000000000e+00
7.698412698412698818e-01,1.000000000000000000e+00
7.698412698412698818e-01,1.000000000000000000e+00
7.724867724867724439e-01,1.000000000000000000e+00
7.724867724867724439e-01,1.000000000000000000e+00
7.751322751322751170e-01,1.000000000000000000e+00
7.777777777777777901e-01,1.000000000000000000e+00
7.777777777777777901e-01,1.000000000000000000e+00
7.777777777777777901e-01,1.000000000000000000e+00
7.777777777777777901e-01,1.000000000000000000e+00
7.777777777777777901e-01,1.000000000000000000e+00
7.804232804232804632e-01,1.000000000000000000e+00
7.804232804232804632e-01,1.000000000000000000e+00
7.804232804232804632e-01,1.000000000000000000e+00
7.804232804232804632e-01,1.000000000000000000e+00
7.830687830687830253e-01,1.000000000000000000e+00
7.830687830687830253e-01,1.000000000000000000e+00
7.883597883597883715e-01,1.000000000000000000e+00
7.910052910052910446e-01,1.000000000000000000e+00
7.910052910052910446e-01,1.000000000000000000e+00
7.936507936507936067e-01,1.000000000000000000e+00
7.962962962962962798e-01,1.000000000000000000e+00
7.962962962962962798e-01,1.000000000000000000e+00
7.989417989417989530e-01,1.000000000000000000e+00
7.989417989417989530e-01,1.000000000000000000e+00
8.042328042328041882e-01,1.000000000000000000e+00
8.068783068783068613e-01,1.000000000000000000e+00
8.068783068783068613e-01,1.000000000000000000e+00
8.068783068783068613e-01,1.000000000000000000e+00
8.068783068783068613e-01,1.000000000000000000e+00
8.068783068783068613e-01,1.000000000000000000e+00
8.095238095238095344e-01,1.000000000000000000e+00
8.095238095238095344e-01,1.000000000000000000e+00
8.095238095238095344e-01,1.000000000000000000e+00
8.121693121693122075e-01,1.000000000000000000e+00
8.121693121693122075e-01,1.000000000000000000e+00
8.174603174603174427e-01,1.000000000000000000e+00
8.201058201058201158e-01,1.000000000000000000e+00
8.201058201058201158e-01,1.000000000000000000e+00
8.201058201058201158e-01,1.000000000000000000e+00
8.201058201058201158e-01,1.000000000000000000e+00
8.227513227513227889e-01,1.000000000000000000e+00
8.227513227513227889e-01,1.000000000000000000e+00
8.227513227513227889e-01,1.000000000000000000e+00
8.253968253968253510e-01,1.000000000000000000e+00
8.333333333333333703e-01,1.000000000000000000e+00
8.359788359788359324e-01,1.000000000000000000e+00
8.359788359788359324e-01,1.000000000000000000e+00
8.359788359788359324e-01,1.000000000000000000e+00
8.386243386243386055e-01,1.000000000000000000e+00
8.386243386243386055e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.492063492063491870e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.597883597883597684e-01,1.000000000000000000e+00
8.624338624338624415e-01,1.000000000000000000e+00
8.677248677248676767e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.730158730158730229e-01,1.000000000000000000e+00
8.730158730158730229e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.835978835978836043e-01,1.000000000000000000e+00
8.862433862433862775e-01,1.000000000000000000e+00
8.888888888888888395e-01,1.000000000000000000e+00
8.888888888888888395e-01,1.000000000000000000e+00
8.888888888888888395e-01,1.000000000000000000e+00
8.888888888888888395e-01,1.000000000000000000e+00
8.888888888888888395e-01,1.000000000000000000e+00
8.915343915343915127e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.994708994708994210e-01,1.000000000000000000e+00
8.994708994708994210e-01,1.000000000000000000e+00
8.994708994708994210e-01,1.000000000000000000e+00
8.994708994708994210e-01,1.000000000000000000e+00
8.994708994708994210e-01,1.000000000000000000e+00
8.994708994708994210e-01,1.000000000000000000e+00
9.021164021164020941e-01,1.000000000000000000e+00
9.047619047619047672e-01,1.000000000000000000e+00
9.047619047619047672e-01,1.000000000000000000e+00
9.100529100529100024e-01,1.000000000000000000e+00
9.126984126984126755e-01,1.000000000000000000e+00
9.153439153439153486e-01,1.000000000000000000e+00
9.153439153439153486e-01,1.000000000000000000e+00
9.153439153439153486e-01,1.000000000000000000e+00
9.206349206349205838e-01,1.000000000000000000e+00
9.206349206349205838e-01,1.000000000000000000e+00
9.206349206349205838e-01,1.000000000000000000e+00
9.206349206349205838e-01,1.000000000000000000e+00
9.206349206349205838e-01,1.000000000000000000e+00
9.206349206349205838e-01,1.000000000000000000e+00
9.285714285714286031e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.365079365079365115e-01,1.000000000000000000e+00
9.365079365079365115e-01,1.000000000000000000e+00
9.365079365079365115e-01,1.000000000000000000e+00
9.391534391534391846e-01,1.000000000000000000e+00
9.391534391534391846e-01,1.000000000000000000e+00
9.391534391534391846e-01,1.000000000000000000e+00
9.391534391534391846e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.444444444444444198e-01,1.000000000000000000e+00
9.444444444444444198e-01,1.000000000000000000e+00
9.444444444444444198e-01,1.000000000000000000e+00
9.444444444444444198e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.470899470899470929e-01,1.000000000000000000e+00
9.497354497354497660e-01,1.000000000000000000e+00
9.497354497354497660e-01,1.000000000000000000e+00
9.497354497354497660e-01,1.000000000000000000e+00
9.497354497354497660e-01,1.000000000000000000e+00
9.497354497354497660e-01,1.000000000000000000e+00
9.523809523809523281e-01,1.000000000000000000e+00
9.523809523809523281e-01,1.000000000000000000e+00
9.523809523809523281e-01,1.000000000000000000e+00
9.523809523809523281e-01,1.000000000000000000e+00
9.523809523809523281e-01,1.000000000000000000e+00
9.523809523809523281e-01,1.000000000000000000e+00
9.523809523809523281e-01,1.000000000000000000e+00
9.550264550264550012e-01,1.000000000000000000e+00
9.550264550264550012e-01,1.000000000000000000e+00
9.576719576719576743e-01,1.000000000000000000e+00
9.576719576719576743e-01,1.000000000000000000e+00
9.603174603174603474e-01,1.000000000000000000e+00
9.603174603174603474e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.682539682539682557e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.735449735449734909e-01,1.000000000000000000e+00
9.735449735449734909e-01,1.000000000000000000e+00
9.761904761904761640e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00


==> figures/spamhmm_roc.csv <==
fpr,tpr
0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,2.380952380952380820e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,4.761904761904761640e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,7.142857142857142461e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,9.523809523809523281e-02
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.190476190476190410e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.428571428571428492e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.666666666666666574e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,1.904761904761904656e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.142857142857142738e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.380952380952380820e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.619047619047619180e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
0.000000000000000000e+00,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
2.645502645502645356e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
5.291005291005290712e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
7.936507936507936067e-03,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.058201058201058142e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.587301587301587213e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
1.851851851851851749e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.116402116402116285e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.380952380952380820e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.645502645502645356e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
2.910052910052909891e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.174603174603174427e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.439153439153438963e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.703703703703703498e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
3.968253968253968034e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.232804232804232569e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.497354497354497105e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
4.761904761904761640e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.026455026455026176e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.291005291005290712e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.555555555555555247e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
5.820105820105819783e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.084656084656084318e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.349206349206348854e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.613756613756613389e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
6.878306878306877925e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.142857142857142461e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.407407407407406996e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,2.857142857142856984e-01
7.671957671957671532e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
7.936507936507936067e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.201058201058200603e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.465608465608465139e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.730158730158729674e-02,3.095238095238095344e-01
8.994708994708994210e-02,3.095238095238095344e-01
8.994708994708994210e-02,3.095238095238095344e-01
8.994708994708994210e-02,3.095238095238095344e-01
8.994708994708994210e-02,3.095238095238095344e-01
8.994708994708994210e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.259259259259258745e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.523809523809523281e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
9.788359788359787816e-02,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.005291005291005235e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.031746031746031689e-01,3.095238095238095344e-01
1.058201058201058142e-01,3.095238095238095344e-01
1.058201058201058142e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.084656084656084596e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.111111111111111049e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.137566137566137503e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.095238095238095344e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.164021164021163957e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.190476190476190410e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.216931216931216864e-01,3.333333333333333148e-01
1.243386243386243317e-01,3.333333333333333148e-01
1.243386243386243317e-01,3.333333333333333148e-01
1.243386243386243317e-01,3.333333333333333148e-01
1.243386243386243317e-01,3.333333333333333148e-01
1.243386243386243317e-01,3.333333333333333148e-01
1.243386243386243317e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.269841269841269771e-01,3.333333333333333148e-01
1.296296296296296224e-01,3.333333333333333148e-01
1.322751322751322678e-01,3.333333333333333148e-01
1.322751322751322678e-01,3.333333333333333148e-01
1.322751322751322678e-01,3.333333333333333148e-01
1.322751322751322678e-01,3.571428571428571508e-01
1.349206349206349131e-01,3.571428571428571508e-01
1.349206349206349131e-01,3.571428571428571508e-01
1.349206349206349131e-01,3.571428571428571508e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.375661375661375585e-01,3.809523809523809312e-01
1.402116402116402039e-01,3.809523809523809312e-01
1.402116402116402039e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.428571428571428492e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.455026455026454946e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.481481481481481399e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.507936507936507853e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.534391534391534306e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,3.809523809523809312e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.047619047619047672e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.560846560846560760e-01,4.285714285714285476e-01
1.587301587301587213e-01,4.285714285714285476e-01
1.587301587301587213e-01,4.285714285714285476e-01
1.587301587301587213e-01,4.285714285714285476e-01
1.587301587301587213e-01,4.285714285714285476e-01
1.587301587301587213e-01,4.285714285714285476e-01
1.587301587301587213e-01,4.285714285714285476e-01
1.587301587301587213e-01,4.285714285714285476e-01
1.587301587301587213e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.613756613756613667e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.285714285714285476e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.523809523809523836e-01
1.640211640211640121e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,4.761904761904761640e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.666666666666666574e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.693121693121693028e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.000000000000000000e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.719576719576719481e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.746031746031745935e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.772486772486772388e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.238095238095238360e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.476190476190476719e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.798941798941798842e-01,5.714285714285713969e-01
1.851851851851851749e-01,5.714285714285713969e-01
1.851851851851851749e-01,5.714285714285713969e-01
1.851851851851851749e-01,5.714285714285713969e-01
1.851851851851851749e-01,5.714285714285713969e-01
1.851851851851851749e-01,5.714285714285713969e-01
1.851851851851851749e-01,5.714285714285713969e-01
1.851851851851851749e-01,5.714285714285713969e-01
1.878306878306878203e-01,5.714285714285713969e-01
1.878306878306878203e-01,5.714285714285713969e-01
1.878306878306878203e-01,5.714285714285713969e-01
1.878306878306878203e-01,5.714285714285713969e-01
1.878306878306878203e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.904761904761904656e-01,5.714285714285713969e-01
1.931216931216931110e-01,5.714285714285713969e-01
1.931216931216931110e-01,5.714285714285713969e-01
1.931216931216931110e-01,5.714285714285713969e-01
1.931216931216931110e-01,5.714285714285713969e-01
1.957671957671957563e-01,5.714285714285713969e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.957671957671957563e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
1.984126984126984017e-01,5.952380952380952328e-01
2.037037037037036924e-01,5.952380952380952328e-01
2.037037037037036924e-01,5.952380952380952328e-01
2.037037037037036924e-01,5.952380952380952328e-01
2.063492063492063378e-01,5.952380952380952328e-01
2.063492063492063378e-01,5.952380952380952328e-01
2.063492063492063378e-01,5.952380952380952328e-01
2.063492063492063378e-01,5.952380952380952328e-01
2.063492063492063378e-01,5.952380952380952328e-01
2.063492063492063378e-01,5.952380952380952328e-01
2.063492063492063378e-01,6.190476190476190688e-01
2.063492063492063378e-01,6.190476190476190688e-01
2.063492063492063378e-01,6.190476190476190688e-01
2.089947089947089831e-01,6.190476190476190688e-01
2.089947089947089831e-01,6.190476190476190688e-01
2.089947089947089831e-01,6.190476190476190688e-01
2.089947089947089831e-01,6.190476190476190688e-01
2.089947089947089831e-01,6.190476190476190688e-01
2.089947089947089831e-01,6.190476190476190688e-01
2.089947089947089831e-01,6.190476190476190688e-01
2.089947089947089831e-01,6.428571428571429047e-01
2.089947089947089831e-01,6.428571428571429047e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.089947089947089831e-01,6.666666666666666297e-01
2.116402116402116285e-01,6.666666666666666297e-01
2.116402116402116285e-01,6.666666666666666297e-01
2.116402116402116285e-01,6.666666666666666297e-01
2.116402116402116285e-01,6.666666666666666297e-01
2.116402116402116285e-01,6.666666666666666297e-01
2.116402116402116285e-01,6.666666666666666297e-01
2.116402116402116285e-01,6.666666666666666297e-01
2.142857142857142738e-01,6.666666666666666297e-01
2.142857142857142738e-01,6.904761904761904656e-01
2.142857142857142738e-01,6.904761904761904656e-01
2.169312169312169192e-01,6.904761904761904656e-01
2.169312169312169192e-01,6.904761904761904656e-01
2.222222222222222099e-01,6.904761904761904656e-01
2.222222222222222099e-01,6.904761904761904656e-01
2.222222222222222099e-01,6.904761904761904656e-01
2.222222222222222099e-01,6.904761904761904656e-01
2.222222222222222099e-01,6.904761904761904656e-01
2.222222222222222099e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.248677248677248552e-01,6.904761904761904656e-01
2.275132275132275006e-01,6.904761904761904656e-01
2.275132275132275006e-01,7.142857142857143016e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.301587301587301460e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.328042328042327913e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.354497354497354367e-01,7.380952380952381375e-01
2.380952380952380820e-01,7.380952380952381375e-01
2.380952380952380820e-01,7.380952380952381375e-01
2.380952380952380820e-01,7.380952380952381375e-01
2.380952380952380820e-01,7.619047619047618625e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.380952380952380820e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.407407407407407274e-01,7.857142857142856984e-01
2.433862433862433727e-01,7.857142857142856984e-01
2.433862433862433727e-01,7.857142857142856984e-01
2.433862433862433727e-01,7.857142857142856984e-01
2.460317460317460181e-01,7.857142857142856984e-01
2.460317460317460181e-01,7.857142857142856984e-01
2.460317460317460181e-01,7.857142857142856984e-01
2.460317460317460181e-01,7.857142857142856984e-01
2.460317460317460181e-01,8.095238095238095344e-01
2.460317460317460181e-01,8.095238095238095344e-01
2.460317460317460181e-01,8.333333333333333703e-01
2.460317460317460181e-01,8.333333333333333703e-01
2.460317460317460181e-01,8.333333333333333703e-01
2.513227513227513366e-01,8.333333333333333703e-01
2.539682539682539542e-01,8.333333333333333703e-01
2.539682539682539542e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.566137566137566273e-01,8.333333333333333703e-01
2.592592592592592449e-01,8.333333333333333703e-01
2.592592592592592449e-01,8.333333333333333703e-01
2.592592592592592449e-01,8.333333333333333703e-01
2.592592592592592449e-01,8.333333333333333703e-01
2.592592592592592449e-01,8.333333333333333703e-01
2.592592592592592449e-01,8.333333333333333703e-01
2.592592592592592449e-01,8.333333333333333703e-01
2.592592592592592449e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.333333333333333703e-01
2.619047619047619180e-01,8.571428571428570953e-01
2.619047619047619180e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.571428571428570953e-01
2.645502645502645356e-01,8.809523809523809312e-01
2.645502645502645356e-01,8.809523809523809312e-01
2.645502645502645356e-01,8.809523809523809312e-01
2.671957671957672087e-01,8.809523809523809312e-01
2.671957671957672087e-01,8.809523809523809312e-01
2.671957671957672087e-01,8.809523809523809312e-01
2.671957671957672087e-01,8.809523809523809312e-01
2.671957671957672087e-01,8.809523809523809312e-01
2.671957671957672087e-01,8.809523809523809312e-01
2.698412698412698263e-01,8.809523809523809312e-01
2.698412698412698263e-01,8.809523809523809312e-01
2.698412698412698263e-01,8.809523809523809312e-01
2.698412698412698263e-01,8.809523809523809312e-01
2.698412698412698263e-01,8.809523809523809312e-01
2.698412698412698263e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.724867724867724994e-01,8.809523809523809312e-01
2.751322751322751170e-01,8.809523809523809312e-01
2.751322751322751170e-01,8.809523809523809312e-01
2.777777777777777901e-01,8.809523809523809312e-01
2.777777777777777901e-01,9.047619047619047672e-01
2.777777777777777901e-01,9.047619047619047672e-01
2.777777777777777901e-01,9.047619047619047672e-01
2.777777777777777901e-01,9.047619047619047672e-01
2.777777777777777901e-01,9.047619047619047672e-01
2.777777777777777901e-01,9.047619047619047672e-01
2.777777777777777901e-01,9.047619047619047672e-01
2.777777777777777901e-01,9.047619047619047672e-01
2.804232804232804077e-01,9.047619047619047672e-01
2.804232804232804077e-01,9.285714285714286031e-01
2.830687830687830808e-01,9.285714285714286031e-01
2.830687830687830808e-01,9.285714285714286031e-01
2.883597883597883715e-01,9.285714285714286031e-01
2.910052910052909891e-01,9.285714285714286031e-01
2.910052910052909891e-01,9.285714285714286031e-01
2.910052910052909891e-01,9.285714285714286031e-01
2.910052910052909891e-01,9.285714285714286031e-01
2.910052910052909891e-01,9.285714285714286031e-01
2.910052910052909891e-01,9.285714285714286031e-01
2.910052910052909891e-01,9.285714285714286031e-01
2.936507936507936622e-01,9.285714285714286031e-01
2.936507936507936622e-01,9.285714285714286031e-01
2.936507936507936622e-01,9.285714285714286031e-01
2.936507936507936622e-01,9.285714285714286031e-01
2.936507936507936622e-01,9.285714285714286031e-01
2.936507936507936622e-01,9.285714285714286031e-01
2.962962962962962798e-01,9.285714285714286031e-01
2.962962962962962798e-01,9.285714285714286031e-01
2.962962962962962798e-01,9.285714285714286031e-01
2.962962962962962798e-01,9.285714285714286031e-01
2.962962962962962798e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
2.989417989417989530e-01,9.285714285714286031e-01
3.015873015873015706e-01,9.285714285714286031e-01
3.042328042328042437e-01,9.285714285714286031e-01
3.042328042328042437e-01,9.523809523809523281e-01
3.042328042328042437e-01,9.523809523809523281e-01
3.042328042328042437e-01,9.523809523809523281e-01
3.042328042328042437e-01,9.523809523809523281e-01
3.068783068783068613e-01,9.523809523809523281e-01
3.095238095238095344e-01,9.523809523809523281e-01
3.095238095238095344e-01,9.523809523809523281e-01
3.121693121693121520e-01,9.523809523809523281e-01
3.121693121693121520e-01,9.523809523809523281e-01
3.174603174603174427e-01,9.523809523809523281e-01
3.174603174603174427e-01,9.523809523809523281e-01
3.201058201058201158e-01,9.523809523809523281e-01
3.201058201058201158e-01,9.523809523809523281e-01
3.201058201058201158e-01,9.523809523809523281e-01
3.201058201058201158e-01,9.523809523809523281e-01
3.201058201058201158e-01,9.523809523809523281e-01
3.201058201058201158e-01,9.523809523809523281e-01
3.201058201058201158e-01,9.523809523809523281e-01
3.201058201058201158e-01,9.523809523809523281e-01
3.227513227513227334e-01,9.523809523809523281e-01
3.227513227513227334e-01,9.523809523809523281e-01
3.253968253968254065e-01,9.523809523809523281e-01
3.253968253968254065e-01,9.523809523809523281e-01
3.280423280423280241e-01,9.523809523809523281e-01
3.280423280423280241e-01,9.523809523809523281e-01
3.280423280423280241e-01,9.523809523809523281e-01
3.333333333333333148e-01,9.523809523809523281e-01
3.359788359788359879e-01,9.523809523809523281e-01
3.359788359788359879e-01,9.523809523809523281e-01
3.386243386243386055e-01,9.523809523809523281e-01
3.386243386243386055e-01,9.523809523809523281e-01
3.386243386243386055e-01,9.523809523809523281e-01
3.386243386243386055e-01,9.523809523809523281e-01
3.386243386243386055e-01,9.523809523809523281e-01
3.386243386243386055e-01,9.523809523809523281e-01
3.412698412698412787e-01,9.523809523809523281e-01
3.465608465608465694e-01,9.523809523809523281e-01
3.465608465608465694e-01,9.523809523809523281e-01
3.465608465608465694e-01,9.523809523809523281e-01
3.465608465608465694e-01,9.523809523809523281e-01
3.465608465608465694e-01,9.523809523809523281e-01
3.465608465608465694e-01,9.523809523809523281e-01
3.465608465608465694e-01,9.523809523809523281e-01
3.465608465608465694e-01,9.523809523809523281e-01
3.492063492063491870e-01,9.523809523809523281e-01
3.492063492063491870e-01,9.523809523809523281e-01
3.518518518518518601e-01,9.523809523809523281e-01
3.518518518518518601e-01,9.523809523809523281e-01
3.518518518518518601e-01,9.523809523809523281e-01
3.544973544973544777e-01,9.523809523809523281e-01
3.544973544973544777e-01,9.523809523809523281e-01
3.571428571428571508e-01,9.523809523809523281e-01
3.571428571428571508e-01,9.523809523809523281e-01
3.571428571428571508e-01,9.523809523809523281e-01
3.597883597883597684e-01,9.523809523809523281e-01
3.597883597883597684e-01,9.523809523809523281e-01
3.597883597883597684e-01,9.523809523809523281e-01
3.624338624338624415e-01,9.523809523809523281e-01
3.624338624338624415e-01,9.523809523809523281e-01
3.624338624338624415e-01,9.523809523809523281e-01
3.624338624338624415e-01,9.523809523809523281e-01
3.624338624338624415e-01,9.523809523809523281e-01
3.650793650793650591e-01,9.523809523809523281e-01
3.677248677248677322e-01,9.523809523809523281e-01
3.677248677248677322e-01,9.523809523809523281e-01
3.703703703703703498e-01,9.523809523809523281e-01
3.703703703703703498e-01,9.523809523809523281e-01
3.703703703703703498e-01,9.523809523809523281e-01
3.703703703703703498e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.756613756613756405e-01,9.523809523809523281e-01
3.783068783068783136e-01,9.523809523809523281e-01
3.835978835978836043e-01,9.523809523809523281e-01
3.862433862433862219e-01,9.523809523809523281e-01
3.888888888888888951e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.915343915343915127e-01,9.523809523809523281e-01
3.941798941798941858e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
3.994708994708994765e-01,9.523809523809523281e-01
4.047619047619047672e-01,9.523809523809523281e-01
4.047619047619047672e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.074074074074073848e-01,9.523809523809523281e-01
4.100529100529100579e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.126984126984126755e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.153439153439153486e-01,9.523809523809523281e-01
4.179894179894179662e-01,9.523809523809523281e-01
4.179894179894179662e-01,9.523809523809523281e-01
4.179894179894179662e-01,9.523809523809523281e-01
4.179894179894179662e-01,9.523809523809523281e-01
4.206349206349206393e-01,9.523809523809523281e-01
4.232804232804232569e-01,9.523809523809523281e-01
4.232804232804232569e-01,9.523809523809523281e-01
4.232804232804232569e-01,9.523809523809523281e-01
4.232804232804232569e-01,9.523809523809523281e-01
4.232804232804232569e-01,9.523809523809523281e-01
4.259259259259259300e-01,9.523809523809523281e-01
4.285714285714285476e-01,9.523809523809523281e-01
4.312169312169312207e-01,9.523809523809523281e-01
4.312169312169312207e-01,9.523809523809523281e-01
4.312169312169312207e-01,9.523809523809523281e-01
4.338624338624338383e-01,9.523809523809523281e-01
4.338624338624338383e-01,9.523809523809523281e-01
4.338624338624338383e-01,9.523809523809523281e-01
4.338624338624338383e-01,9.523809523809523281e-01
4.338624338624338383e-01,9.523809523809523281e-01
4.338624338624338383e-01,9.523809523809523281e-01
4.365079365079365115e-01,9.523809523809523281e-01
4.365079365079365115e-01,9.523809523809523281e-01
4.365079365079365115e-01,9.523809523809523281e-01
4.365079365079365115e-01,9.523809523809523281e-01
4.365079365079365115e-01,9.523809523809523281e-01
4.365079365079365115e-01,9.523809523809523281e-01
4.365079365079365115e-01,9.523809523809523281e-01
4.365079365079365115e-01,9.523809523809523281e-01
4.417989417989418022e-01,9.523809523809523281e-01
4.417989417989418022e-01,9.523809523809523281e-01
4.417989417989418022e-01,9.523809523809523281e-01
4.417989417989418022e-01,9.523809523809523281e-01
4.444444444444444198e-01,9.523809523809523281e-01
4.444444444444444198e-01,9.523809523809523281e-01
4.444444444444444198e-01,9.523809523809523281e-01
4.444444444444444198e-01,9.523809523809523281e-01
4.444444444444444198e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.470899470899470929e-01,9.523809523809523281e-01
4.497354497354497105e-01,9.523809523809523281e-01
4.523809523809523836e-01,9.523809523809523281e-01
4.523809523809523836e-01,9.523809523809523281e-01
4.576719576719576743e-01,9.523809523809523281e-01
4.576719576719576743e-01,9.523809523809523281e-01
4.603174603174602919e-01,9.523809523809523281e-01
4.603174603174602919e-01,9.523809523809523281e-01
4.603174603174602919e-01,9.523809523809523281e-01
4.603174603174602919e-01,9.523809523809523281e-01
4.603174603174602919e-01,9.523809523809523281e-01
4.603174603174602919e-01,9.523809523809523281e-01
4.603174603174602919e-01,9.523809523809523281e-01
4.656084656084655826e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.682539682539682557e-01,9.523809523809523281e-01
4.708994708994708733e-01,9.523809523809523281e-01
4.708994708994708733e-01,9.523809523809523281e-01
4.708994708994708733e-01,9.523809523809523281e-01
4.708994708994708733e-01,9.523809523809523281e-01
4.708994708994708733e-01,9.523809523809523281e-01
4.708994708994708733e-01,9.523809523809523281e-01
4.708994708994708733e-01,9.761904761904761640e-01
4.735449735449735464e-01,9.761904761904761640e-01
4.761904761904761640e-01,9.761904761904761640e-01
4.761904761904761640e-01,9.761904761904761640e-01
4.761904761904761640e-01,9.761904761904761640e-01
4.761904761904761640e-01,9.761904761904761640e-01
4.761904761904761640e-01,9.761904761904761640e-01
4.761904761904761640e-01,9.761904761904761640e-01
4.814814814814814548e-01,9.761904761904761640e-01
4.814814814814814548e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.841269841269841279e-01,9.761904761904761640e-01
4.867724867724867455e-01,9.761904761904761640e-01
4.894179894179894186e-01,9.761904761904761640e-01
4.894179894179894186e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.920634920634920362e-01,9.761904761904761640e-01
4.947089947089947093e-01,9.761904761904761640e-01
4.947089947089947093e-01,9.761904761904761640e-01
4.947089947089947093e-01,9.761904761904761640e-01
4.947089947089947093e-01,9.761904761904761640e-01
4.973544973544973269e-01,9.761904761904761640e-01
4.973544973544973269e-01,9.761904761904761640e-01
4.973544973544973269e-01,9.761904761904761640e-01
4.973544973544973269e-01,9.761904761904761640e-01
4.973544973544973269e-01,9.761904761904761640e-01
5.000000000000000000e-01,9.761904761904761640e-01
5.000000000000000000e-01,9.761904761904761640e-01
5.000000000000000000e-01,9.761904761904761640e-01
5.000000000000000000e-01,9.761904761904761640e-01
5.000000000000000000e-01,9.761904761904761640e-01
5.000000000000000000e-01,9.761904761904761640e-01
5.000000000000000000e-01,9.761904761904761640e-01
5.026455026455026731e-01,9.761904761904761640e-01
5.026455026455026731e-01,9.761904761904761640e-01
5.052910052910053462e-01,9.761904761904761640e-01
5.052910052910053462e-01,9.761904761904761640e-01
5.052910052910053462e-01,9.761904761904761640e-01
5.052910052910053462e-01,9.761904761904761640e-01
5.079365079365079083e-01,9.761904761904761640e-01
5.105820105820105814e-01,9.761904761904761640e-01
5.105820105820105814e-01,9.761904761904761640e-01
5.105820105820105814e-01,9.761904761904761640e-01
5.105820105820105814e-01,9.761904761904761640e-01
5.132275132275132545e-01,9.761904761904761640e-01
5.132275132275132545e-01,9.761904761904761640e-01
5.132275132275132545e-01,9.761904761904761640e-01
5.132275132275132545e-01,9.761904761904761640e-01
5.158730158730159276e-01,9.761904761904761640e-01
5.158730158730159276e-01,9.761904761904761640e-01
5.185185185185184897e-01,9.761904761904761640e-01
5.185185185185184897e-01,9.761904761904761640e-01
5.185185185185184897e-01,9.761904761904761640e-01
5.185185185185184897e-01,9.761904761904761640e-01
5.185185185185184897e-01,9.761904761904761640e-01
5.185185185185184897e-01,9.761904761904761640e-01
5.211640211640211628e-01,9.761904761904761640e-01
5.211640211640211628e-01,9.761904761904761640e-01
5.211640211640211628e-01,9.761904761904761640e-01
5.211640211640211628e-01,9.761904761904761640e-01
5.211640211640211628e-01,9.761904761904761640e-01
5.264550264550265091e-01,9.761904761904761640e-01
5.264550264550265091e-01,9.761904761904761640e-01
5.291005291005290712e-01,9.761904761904761640e-01
5.291005291005290712e-01,9.761904761904761640e-01
5.291005291005290712e-01,9.761904761904761640e-01
5.317460317460317443e-01,9.761904761904761640e-01
5.317460317460317443e-01,9.761904761904761640e-01
5.317460317460317443e-01,9.761904761904761640e-01
5.317460317460317443e-01,9.761904761904761640e-01
5.317460317460317443e-01,9.761904761904761640e-01
5.317460317460317443e-01,9.761904761904761640e-01
5.317460317460317443e-01,9.761904761904761640e-01
5.343915343915344174e-01,9.761904761904761640e-01
5.343915343915344174e-01,9.761904761904761640e-01
5.396825396825396526e-01,9.761904761904761640e-01
5.396825396825396526e-01,9.761904761904761640e-01
5.423280423280423257e-01,9.761904761904761640e-01
5.449735449735449988e-01,9.761904761904761640e-01
5.449735449735449988e-01,9.761904761904761640e-01
5.476190476190476719e-01,9.761904761904761640e-01
5.502645502645502340e-01,9.761904761904761640e-01
5.502645502645502340e-01,9.761904761904761640e-01
5.529100529100529071e-01,1.000000000000000000e+00
5.555555555555555802e-01,1.000000000000000000e+00
5.555555555555555802e-01,1.000000000000000000e+00
5.582010582010582533e-01,1.000000000000000000e+00
5.582010582010582533e-01,1.000000000000000000e+00
5.582010582010582533e-01,1.000000000000000000e+00
5.608465608465608154e-01,1.000000000000000000e+00
5.661375661375661617e-01,1.000000000000000000e+00
5.714285714285713969e-01,1.000000000000000000e+00
5.740740740740740700e-01,1.000000000000000000e+00
5.740740740740740700e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.767195767195767431e-01,1.000000000000000000e+00
5.820105820105819783e-01,1.000000000000000000e+00
5.820105820105819783e-01,1.000000000000000000e+00
5.820105820105819783e-01,1.000000000000000000e+00
5.820105820105819783e-01,1.000000000000000000e+00
5.846560846560846514e-01,1.000000000000000000e+00
5.846560846560846514e-01,1.000000000000000000e+00
5.925925925925925597e-01,1.000000000000000000e+00
5.925925925925925597e-01,1.000000000000000000e+00
5.925925925925925597e-01,1.000000000000000000e+00
5.952380952380952328e-01,1.000000000000000000e+00
5.978835978835979059e-01,1.000000000000000000e+00
6.031746031746031411e-01,1.000000000000000000e+00
6.058201058201058142e-01,1.000000000000000000e+00
6.084656084656084873e-01,1.000000000000000000e+00
6.084656084656084873e-01,1.000000000000000000e+00
6.084656084656084873e-01,1.000000000000000000e+00
6.111111111111111605e-01,1.000000000000000000e+00
6.111111111111111605e-01,1.000000000000000000e+00
6.111111111111111605e-01,1.000000000000000000e+00
6.111111111111111605e-01,1.000000000000000000e+00
6.111111111111111605e-01,1.000000000000000000e+00
6.111111111111111605e-01,1.000000000000000000e+00
6.164021164021163957e-01,1.000000000000000000e+00
6.216931216931217419e-01,1.000000000000000000e+00
6.216931216931217419e-01,1.000000000000000000e+00
6.243386243386243040e-01,1.000000000000000000e+00
6.243386243386243040e-01,1.000000000000000000e+00
6.296296296296296502e-01,1.000000000000000000e+00
6.349206349206348854e-01,1.000000000000000000e+00
6.349206349206348854e-01,1.000000000000000000e+00
6.375661375661375585e-01,1.000000000000000000e+00
6.375661375661375585e-01,1.000000000000000000e+00
6.402116402116402316e-01,1.000000000000000000e+00
6.402116402116402316e-01,1.000000000000000000e+00
6.402116402116402316e-01,1.000000000000000000e+00
6.402116402116402316e-01,1.000000000000000000e+00
6.402116402116402316e-01,1.000000000000000000e+00
6.402116402116402316e-01,1.000000000000000000e+00
6.402116402116402316e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.428571428571429047e-01,1.000000000000000000e+00
6.455026455026454668e-01,1.000000000000000000e+00
6.455026455026454668e-01,1.000000000000000000e+00
6.481481481481481399e-01,1.000000000000000000e+00
6.507936507936508130e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.534391534391534861e-01,1.000000000000000000e+00
6.560846560846560482e-01,1.000000000000000000e+00
6.587301587301587213e-01,1.000000000000000000e+00
6.640211640211640676e-01,1.000000000000000000e+00
6.640211640211640676e-01,1.000000000000000000e+00
6.693121693121693028e-01,1.000000000000000000e+00
6.693121693121693028e-01,1.000000000000000000e+00
6.693121693121693028e-01,1.000000000000000000e+00
6.693121693121693028e-01,1.000000000000000000e+00
6.693121693121693028e-01,1.000000000000000000e+00
6.719576719576719759e-01,1.000000000000000000e+00
6.719576719576719759e-01,1.000000000000000000e+00
6.719576719576719759e-01,1.000000000000000000e+00
6.719576719576719759e-01,1.000000000000000000e+00
6.719576719576719759e-01,1.000000000000000000e+00
6.719576719576719759e-01,1.000000000000000000e+00
6.719576719576719759e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.746031746031746490e-01,1.000000000000000000e+00
6.772486772486772111e-01,1.000000000000000000e+00
6.772486772486772111e-01,1.000000000000000000e+00
6.772486772486772111e-01,1.000000000000000000e+00
6.772486772486772111e-01,1.000000000000000000e+00
6.772486772486772111e-01,1.000000000000000000e+00
6.772486772486772111e-01,1.000000000000000000e+00
6.772486772486772111e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.825396825396825573e-01,1.000000000000000000e+00
6.851851851851852304e-01,1.000000000000000000e+00
6.878306878306877925e-01,1.000000000000000000e+00
6.878306878306877925e-01,1.000000000000000000e+00
6.931216931216931387e-01,1.000000000000000000e+00
6.931216931216931387e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.957671957671958118e-01,1.000000000000000000e+00
6.984126984126983739e-01,1.000000000000000000e+00
7.037037037037037202e-01,1.000000000000000000e+00
7.037037037037037202e-01,1.000000000000000000e+00
7.037037037037037202e-01,1.000000000000000000e+00
7.037037037037037202e-01,1.000000000000000000e+00
7.037037037037037202e-01,1.000000000000000000e+00
7.063492063492063933e-01,1.000000000000000000e+00
7.089947089947089554e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.116402116402116285e-01,1.000000000000000000e+00
7.195767195767195368e-01,1.000000000000000000e+00
7.195767195767195368e-01,1.000000000000000000e+00
7.222222222222222099e-01,1.000000000000000000e+00
7.248677248677248830e-01,1.000000000000000000e+00
7.248677248677248830e-01,1.000000000000000000e+00
7.248677248677248830e-01,1.000000000000000000e+00
7.248677248677248830e-01,1.000000000000000000e+00
7.248677248677248830e-01,1.000000000000000000e+00
7.248677248677248830e-01,1.000000000000000000e+00
7.275132275132275561e-01,1.000000000000000000e+00
7.275132275132275561e-01,1.000000000000000000e+00
7.275132275132275561e-01,1.000000000000000000e+00
7.301587301587301182e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.328042328042327913e-01,1.000000000000000000e+00
7.354497354497354644e-01,1.000000000000000000e+00
7.433862433862433727e-01,1.000000000000000000e+00
7.460317460317460458e-01,1.000000000000000000e+00
7.460317460317460458e-01,1.000000000000000000e+00
7.460317460317460458e-01,1.000000000000000000e+00
7.460317460317460458e-01,1.000000000000000000e+00
7.460317460317460458e-01,1.000000000000000000e+00
7.486772486772487190e-01,1.000000000000000000e+00
7.513227513227512810e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.539682539682539542e-01,1.000000000000000000e+00
7.566137566137566273e-01,1.000000000000000000e+00
7.592592592592593004e-01,1.000000000000000000e+00
7.592592592592593004e-01,1.000000000000000000e+00
7.592592592592593004e-01,1.000000000000000000e+00
7.619047619047618625e-01,1.000000000000000000e+00
7.645502645502645356e-01,1.000000000000000000e+00
7.645502645502645356e-01,1.000000000000000000e+00
7.645502645502645356e-01,1.000000000000000000e+00
7.671957671957672087e-01,1.000000000000000000e+00
7.698412698412698818e-01,1.000000000000000000e+00
7.698412698412698818e-01,1.000000000000000000e+00
7.698412698412698818e-01,1.000000000000000000e+00
7.698412698412698818e-01,1.000000000000000000e+00
7.751322751322751170e-01,1.000000000000000000e+00
7.777777777777777901e-01,1.000000000000000000e+00
7.777777777777777901e-01,1.000000000000000000e+00
7.777777777777777901e-01,1.000000000000000000e+00
7.804232804232804632e-01,1.000000000000000000e+00
7.830687830687830253e-01,1.000000000000000000e+00
7.830687830687830253e-01,1.000000000000000000e+00
7.857142857142856984e-01,1.000000000000000000e+00
7.883597883597883715e-01,1.000000000000000000e+00
7.936507936507936067e-01,1.000000000000000000e+00
7.936507936507936067e-01,1.000000000000000000e+00
7.962962962962962798e-01,1.000000000000000000e+00
7.989417989417989530e-01,1.000000000000000000e+00
8.042328042328041882e-01,1.000000000000000000e+00
8.068783068783068613e-01,1.000000000000000000e+00
8.095238095238095344e-01,1.000000000000000000e+00
8.095238095238095344e-01,1.000000000000000000e+00
8.121693121693122075e-01,1.000000000000000000e+00
8.148148148148147696e-01,1.000000000000000000e+00
8.174603174603174427e-01,1.000000000000000000e+00
8.174603174603174427e-01,1.000000000000000000e+00
8.201058201058201158e-01,1.000000000000000000e+00
8.227513227513227889e-01,1.000000000000000000e+00
8.227513227513227889e-01,1.000000000000000000e+00
8.227513227513227889e-01,1.000000000000000000e+00
8.253968253968253510e-01,1.000000000000000000e+00
8.280423280423280241e-01,1.000000000000000000e+00
8.280423280423280241e-01,1.000000000000000000e+00
8.280423280423280241e-01,1.000000000000000000e+00
8.306878306878306972e-01,1.000000000000000000e+00
8.306878306878306972e-01,1.000000000000000000e+00
8.306878306878306972e-01,1.000000000000000000e+00
8.333333333333333703e-01,1.000000000000000000e+00
8.333333333333333703e-01,1.000000000000000000e+00
8.333333333333333703e-01,1.000000000000000000e+00
8.333333333333333703e-01,1.000000000000000000e+00
8.359788359788359324e-01,1.000000000000000000e+00
8.359788359788359324e-01,1.000000000000000000e+00
8.386243386243386055e-01,1.000000000000000000e+00
8.386243386243386055e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.412698412698412787e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.439153439153439518e-01,1.000000000000000000e+00
8.465608465608465139e-01,1.000000000000000000e+00
8.518518518518518601e-01,1.000000000000000000e+00
8.518518518518518601e-01,1.000000000000000000e+00
8.518518518518518601e-01,1.000000000000000000e+00
8.518518518518518601e-01,1.000000000000000000e+00
8.544973544973545332e-01,1.000000000000000000e+00
8.544973544973545332e-01,1.000000000000000000e+00
8.544973544973545332e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.571428571428570953e-01,1.000000000000000000e+00
8.597883597883597684e-01,1.000000000000000000e+00
8.597883597883597684e-01,1.000000000000000000e+00
8.650793650793651146e-01,1.000000000000000000e+00
8.650793650793651146e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.703703703703703498e-01,1.000000000000000000e+00
8.730158730158730229e-01,1.000000000000000000e+00
8.730158730158730229e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.756613756613756960e-01,1.000000000000000000e+00
8.783068783068782581e-01,1.000000000000000000e+00
8.809523809523809312e-01,1.000000000000000000e+00
8.809523809523809312e-01,1.000000000000000000e+00
8.835978835978836043e-01,1.000000000000000000e+00
8.835978835978836043e-01,1.000000000000000000e+00
8.835978835978836043e-01,1.000000000000000000e+00
8.888888888888888395e-01,1.000000000000000000e+00
8.941798941798941858e-01,1.000000000000000000e+00
8.941798941798941858e-01,1.000000000000000000e+00
8.941798941798941858e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
8.968253968253968589e-01,1.000000000000000000e+00
9.021164021164020941e-01,1.000000000000000000e+00
9.047619047619047672e-01,1.000000000000000000e+00
9.074074074074074403e-01,1.000000000000000000e+00
9.074074074074074403e-01,1.000000000000000000e+00
9.074074074074074403e-01,1.000000000000000000e+00
9.100529100529100024e-01,1.000000000000000000e+00
9.100529100529100024e-01,1.000000000000000000e+00
9.126984126984126755e-01,1.000000000000000000e+00
9.179894179894180217e-01,1.000000000000000000e+00
9.179894179894180217e-01,1.000000000000000000e+00
9.179894179894180217e-01,1.000000000000000000e+00
9.206349206349205838e-01,1.000000000000000000e+00
9.206349206349205838e-01,1.000000000000000000e+00
9.232804232804232569e-01,1.000000000000000000e+00
9.232804232804232569e-01,1.000000000000000000e+00
9.259259259259259300e-01,1.000000000000000000e+00
9.259259259259259300e-01,1.000000000000000000e+00
9.259259259259259300e-01,1.000000000000000000e+00
9.259259259259259300e-01,1.000000000000000000e+00
9.259259259259259300e-01,1.000000000000000000e+00
9.285714285714286031e-01,1.000000000000000000e+00
9.285714285714286031e-01,1.000000000000000000e+00
9.285714285714286031e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.312169312169311652e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.338624338624338383e-01,1.000000000000000000e+00
9.365079365079365115e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.417989417989417467e-01,1.000000000000000000e+00
9.444444444444444198e-01,1.000000000000000000e+00
9.444444444444444198e-01,1.000000000000000000e+00
9.444444444444444198e-01,1.000000000000000000e+00
9.444444444444444198e-01,1.000000000000000000e+00
9.497354497354497660e-01,1.000000000000000000e+00
9.523809523809523281e-01,1.000000000000000000e+00
9.550264550264550012e-01,1.000000000000000000e+00
9.550264550264550012e-01,1.000000000000000000e+00
9.550264550264550012e-01,1.000000000000000000e+00
9.576719576719576743e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.629629629629629095e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.656084656084655826e-01,1.000000000000000000e+00
9.682539682539682557e-01,1.000000000000000000e+00
9.682539682539682557e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.708994708994709288e-01,1.000000000000000000e+00
9.735449735449734909e-01,1.000000000000000000e+00
9.735449735449734909e-01,1.000000000000000000e+00
9.735449735449734909e-01,1.000000000000000000e+00
9.761904761904761640e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.788359788359788372e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.814814814814815103e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.841269841269840724e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.867724867724867455e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.894179894179894186e-01,1.000000000000000000e+00
9.920634920634920917e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.947089947089946538e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00
9.973544973544973269e-01,1.000000000000000000e+00

